Distances and Kinematics of Gould Belt Star-Forming Regions with Gaia DR2 results

We present an analysis of the astrometric results from Gaia second data release (DR2) to Young Stellar Objects (YSOs) in star-forming regions related to the Gould Belt. These regions are Barnard 59, Lupus 1 to 4, Chamaeleon I and II, $\epsilon$-Chamaeleontis, the Cepheus flare, IC 5146 and Corona Australis. The mean distance to the YSOs in each region are consistent with earlier estimations, though a significant improvement to the final errors was obtained. The mean distances to the star-forming regions were used to fit an ellipsoid of size $(358\pm7)\times(316\pm13)\times(70\pm4)$ pc, and centered at $(X_0,Y_0,Z_0)=(-82\pm15, 39\pm7, -25\pm4)$ pc, consistent with recently determined parameter of the Gould Belt. The mean proper motions were combined with radial velocities from the literature to obtain the three dimensional motion of the star-forming regions, which are consistent with a general expansion of the Gould Belt. We estimate that this expansion is occurring at a velocity of $2.5\pm0.1$ km s$^{-1}$. This is the first time that YSOs motions are used to investigate the kinematic of the Gould Belt. As an interesting side result, we also identified stars with large peculiar velocities.

==> Table1.txt <==
Title: Distances and Kinematics of Gould Belt Star-Forming Regions with Gaia~DR2 results
Authors: Sergio A. Dzib, Laurent Loinard, Gisela N.~Ortiz-Le\'on, Luis F. Rodr\'{\i}guez, and Phillip A. B. Galli
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1- 23 A23    ---        Name    YSO name
  25- 35 F11.7  deg        RAdeg   Right ascension expressed in decimal degrees
  37- 47 F11.7  deg        Decdeg    Declination expressed in decimal degrees
  49- 53 F5.2   mas        plx     Parallax
  55- 58 F4.2   mas      e_plx     mean error ({sigma}) on parameter plx
  60- 65 F6.2   mas.yr-1   pmRA    Proper motion in Right Ascension
  67- 70 F4.2   mas.yr-1 e_pmRA    mean error ({sigma}) on parameter pmRA
  72- 77 F6.2   mas.yr-1   pmDE    Proper motion in Declination
  79- 82 F4.2   mas.yr-1 e_pmDE    mean error ({sigma}) on parameter pmDE
  84-105 A22    ---        Region  Star forming region

--------------------------------------------------------------------------------
EM* LkHA 346            257.8220029 -27.4190194  7.21 1.11  -5.54 2.38 -10.88 1.76 Barnard 59             
2MASS J17113036-2726292 257.8765466 -27.4415534  6.39 0.19   2.37 0.34 -19.94 0.23 Barnard 59             
2MASS J17112701-2723485 257.8625319 -27.3969175  6.02 0.53  -0.50 1.13 -16.58 0.78 Barnard 59             
2MASS J17112942-2725367 257.8725897 -27.4270103  6.18 0.63  -0.83 1.17 -19.01 0.84 Barnard 59             
2MASS J17112729-2725283 257.8637175 -27.4246713  7.10 0.70   1.21 1.40 -18.33 0.95 Barnard 59             
2MASS J17114182-2725477 257.9243060 -27.4299610  6.35 0.06  -0.91 0.10 -17.91 0.07 Barnard 59             
2MASS J17111182-2726547 257.7992678 -27.4486738  6.20 0.54  -1.23 1.08 -18.92 0.76 Barnard 59             
2MASS J17111445-2726543 257.8102231 -27.4485307  6.26 0.21  -0.10 0.40 -19.05 0.26 Barnard 59             
[BHB2007] 18NE          257.9238374 -27.4307035  6.18 0.09  -0.50 0.15 -18.20 0.10 Barnard 59             
2MASS J17110411-2722593 257.7671511 -27.3832858  5.92 0.30  -1.41 0.59 -21.63 0.34 Barnard 59             
2MASS J17111631-2725144 257.8179645 -27.4208093  6.29 0.10  -2.24 0.20 -19.00 0.14 Barnard 59             
RNO 129                 314.8089437  78.3845228  3.21 0.14   4.65 0.24   3.31 0.24 Cepheus Flare          
2MASS J22394030+7513216 339.9179977  75.2226610  2.42 0.23   8.22 0.42   0.73 0.37 Cepheus Flare          
V* FW Cep               315.6376337  68.1247463  2.95 0.02   7.05 0.04  -1.02 0.04 Cepheus Flare          
SSTgbs J2101271+6810380 315.3628836  68.1772135  2.76 0.10   6.67 0.17  -0.86 0.19 Cepheus Flare          
2MASS J22352722+7518019 338.8635127  75.3005538  2.52 0.09   7.06 0.15   0.69 0.14 Cepheus Flare          
[KBK2009b] Em* 119 N    336.7358416  71.3003265  2.74 0.35  -5.81 0.61  -4.62 0.55 Cepheus Flare          
V* PV Cep               311.4749016  67.9607354  2.91 0.06   8.23 0.13  -1.98 0.11 Cepheus Flare          
2MASS J20530638+7450348 313.2766058  74.8430125  2.68 0.02   5.17 0.04   2.41 0.04 Cepheus Flare          
BD+65 1636              325.6920272  66.0871951  3.09 0.04  17.92 0.09   6.74 0.07 Cepheus Flare          
V* EH Cep               315.8517189  67.9851344  3.04 0.07   7.27 0.14  -2.33 0.13 Cepheus Flare          
BD+68 1118              319.4133444  68.9193607  2.97 0.02   7.78 0.04  -0.99 0.04 Cepheus Flare          
2MASS J22140608+7005043 333.5254434  70.0845544  2.64 0.02   4.97 0.04   1.19 0.04 Cepheus Flare          
2MASS J22381872+7511538 339.5780716  75.1982771  2.70 0.09   7.36 0.13   1.37 0.13 Cepheus Flare          
V* BH Cep               330.4287562  69.7434441  2.98 0.02   9.65 0.03  -1.60 0.03 Cepheus Flare          
[KBK2009b] OSHA 48 B    315.3728059  77.0437696  2.66 0.04   5.27 0.06   3.85 0.06 Cepheus Flare          
2MASS J22351668+7518471 338.8196069  75.3130821  2.73 0.04   6.75 0.07   1.38 0.06 Cepheus Flare          
2MASS J22491626+7549438 342.3179168  75.8288238  2.88 0.02   7.92 0.04   0.65 0.05 Cepheus Flare          
2MASS J22372780+7515256 339.3660172  75.2571458  2.82 0.07   6.99 0.12   0.19 0.11 Cepheus Flare          
2MASS J22392717+7510284 339.8634789  75.1745745  2.96 0.05   6.37 0.09   1.10 0.09 Cepheus Flare          
2MASS J21440537+6605531 326.0223846  66.0980600  3.28 0.35  -5.27 0.63  -4.51 0.63 Cepheus Flare          
2MASS J22154189+6938566 333.9246836  69.6490823  2.65 0.02   5.35 0.04   0.20 0.03 Cepheus Flare          
2MASS J20584668+7740256 314.6948910  77.6738756  2.90 0.22   6.88 0.42   3.69 0.36 Cepheus Flare          
2MASS J22163111+7002393 334.1296586  70.0442679  2.56 0.03   4.78 0.06   0.68 0.05 Cepheus Flare          
2MASS J20361986+6756316 309.0828551  67.9421309  2.89 0.11   7.75 0.19  -1.47 0.14 Cepheus Flare          
2MASS J20590373+7823088 314.7657536  78.3858374  3.36 0.26   4.98 0.44   1.68 0.45 Cepheus Flare          
2MASS J21030242+7626538 315.7610828  76.4483800  2.75 0.04   5.54 0.07   2.52 0.10 Cepheus Flare          
2MASS J21030242+7626538 315.7596506  76.4483517  3.06 0.32   4.67 0.51   3.58 0.64 Cepheus Flare          
2MASS J21323108+7621567 323.1296658  76.3657522  2.89 0.08   5.96 0.13   2.83 0.12 Cepheus Flare          
[KWD2009] 57            315.7478546  68.1089387  3.06 0.04   7.17 0.08  -1.74 0.08 Cepheus Flare          
HD 200775               315.4039235  68.1632627  2.77 0.04   8.34 0.08  -1.57 0.08 Cepheus Flare          
2MASS J21014250+6812572 315.4271168  68.2159604  3.07 0.08   7.53 0.15  -0.67 0.16 Cepheus Flare          
2MASS J22374953+7504065 339.4566104  75.0684662  2.89 0.02   6.36 0.04   0.93 0.04 Cepheus Flare          
2MASS J21020488+7657184 315.5205653  76.9551700  2.67 0.01   5.98 0.02   3.49 0.02 Cepheus Flare          
2MASS J22384249+7511455 339.6772207  75.1959647  3.06 0.11   6.92 0.16  -0.60 0.16 Cepheus Flare          
2MASS J21014960+7705479 315.4567204  77.0966689  2.69 0.09   5.31 0.17   4.46 0.17 Cepheus Flare          
V* PW Cep               315.4003516  68.1395764  2.99 0.06   6.97 0.11  -1.64 0.12 Cepheus Flare          
2MASS J21013267+7701176 315.3856877  77.0215455  2.59 0.04   5.00 0.08   4.59 0.08 Cepheus Flare          
V* FU Cep               315.4448747  68.1458945  2.96 0.04   7.77 0.07  -1.43 0.08 Cepheus Flare          
2MASS J21005285+7703148 315.2202375  77.0541691  2.58 0.08   5.68 0.15   4.25 0.15 Cepheus Flare          
2MASS J21205785+6848183 320.2411494  68.8051019  2.97 0.08   7.89 0.14  -1.44 0.18 Cepheus Flare          
V* BO Cep               334.2253096  70.0625099  2.67 0.02   5.04 0.04   3.28 0.04 Cepheus Flare          
2MASS J22352542+7517562 338.8559839  75.2989604  2.76 0.10   7.00 0.16   0.72 0.13 Cepheus Flare          
2MASS J20580681+7744024 314.5285958  77.7340099  2.87 0.02   5.91 0.04   0.20 0.04 Cepheus Flare          
2MASS J22363545+7521352 339.1478840  75.3598122  2.36 0.26   6.89 0.41   0.52 0.32 Cepheus Flare          
2MASS J22433926+7506302 340.9137637  75.1083971  2.84 0.02   6.88 0.03   0.69 0.03 Cepheus Flare          
2MASS J21012637+6810385 315.3599843  68.1773379  3.05 0.06   7.65 0.10  -1.42 0.12 Cepheus Flare          
2MASS J21055189+7722189 316.4664127  77.3719803  2.36 0.05   4.69 0.09   3.91 0.09 Cepheus Flare          
2MASS J21425719+6606346 325.7382967  66.1096287  0.97 0.06  -1.85 0.12  -3.21 0.10 NGC 7129               
V* V982 Cep             325.3880824  66.3723398  1.34 0.08  -2.27 0.14  -3.40 0.15 NGC 7129               
2MASS J21424705+6604578 325.6960675  66.0827409  1.28 0.08  -3.31 0.15  -2.09 0.13 NGC 7129               
EM* LkHA 234            325.7784064  66.1150414  1.08 0.02  -1.54 0.04  -3.24 0.04 NGC 7129               
2MASS J21424987+6605426 325.7077559  66.0951283  1.39 0.16  -2.00 0.30  -2.76 0.31 NGC 7129               
2MASS J21425141+6605562 325.7141784  66.0989888  1.03 0.16  -1.28 0.35  -3.85 0.34 NGC 7129               
[MMN2004b] 2            325.6616950  66.1099697  1.36 0.26  -0.76 0.52  -2.52 0.51 NGC 7129               
2MASS J21431235+6609554 325.8014568  66.1653691  0.78 0.13  -1.42 0.25  -3.81 0.25 NGC 7129               
[MMN2004b] 1            325.5961033  66.1011845  0.87 0.22  -2.65 0.48  -3.91 0.44 NGC 7129               
2MASS J21425877+6606368 325.7447331  66.1102490  1.08 0.07  -1.51 0.13  -3.87 0.13 NGC 7129               
2MASS J21424031+6610069 325.6679384  66.1685981  1.00 0.02  -1.73 0.04  -3.29 0.04 NGC 7129               
2MASS J21431806+6605352 325.8253051  66.0931124  1.31 0.14  -2.39 0.27  -3.72 0.26 NGC 7129               
2MASS J21431937+6607215 325.8306903  66.1226470  1.28 0.20  -1.99 0.38  -4.56 0.39 NGC 7129               
[MMN2004b] 22           325.9309398  66.1251665  0.60 0.17  -3.16 0.31  -4.48 0.29 NGC 7129               
V* V350 Cep             325.7499456  66.1910663  1.11 0.04  -1.40 0.07  -3.84 0.07 NGC 7129               
2MASS J21430188+6606447 325.7578231  66.1124223  1.15 0.05  -2.06 0.09  -3.04 0.09 NGC 7129               
2MASS J21425489+6607213 325.7287168  66.1225709  0.99 0.13  -1.96 0.26  -3.07 0.26 NGC 7129               
2MASS J21432695+6609365 325.8622529  66.1601092  1.09 0.04  -2.18 0.07  -3.56 0.07 NGC 7129               
2MASS J21424790+6606530 325.6995560  66.1147189  1.52 0.09  -2.02 0.17  -3.06 0.17 NGC 7129               
2MASS J21425582+6605426 325.7325191  66.0951899  1.28 0.29  -0.82 0.57  -3.07 0.60 NGC 7129               
V* V391 Cep             325.1147393  66.5892154  1.16 0.03  -1.56 0.04  -3.14 0.04 NGC 7129               
2MASS J21425404+6608147 325.7250827  66.1374308  0.93 0.12  -1.41 0.24  -2.72 0.24 NGC 7129               
2MASS J21425261+6606572 325.7192357  66.1159380  1.09 0.10  -1.03 0.23  -2.41 0.22 NGC 7129               
2MASS J21430168+6607089 325.7569947  66.1191394  1.09 0.04  -1.51 0.06  -3.71 0.06 NGC 7129               
[GMM2009] NGC 7129 53   325.8825438  66.1473662  1.12 0.07  -1.83 0.12  -2.90 0.12 NGC 7129               
2MASS J21401174+6630198 325.0488346  66.5054822  1.18 0.04  -2.04 0.06  -3.87 0.06 NGC 7129               
2MASS J21425998+6606424 325.7499127  66.1117618  0.84 0.13  -1.35 0.25  -3.83 0.26 NGC 7129               
2MASS J21424608+6605562 325.6919984  66.0989727  1.00 0.07  -1.57 0.13  -3.51 0.14 NGC 7129               
2MASS J21430502+6606533 325.7707378  66.1147959  1.37 0.12  -0.14 0.22  -3.57 0.21 NGC 7129               
2MASS J21425193+6606337 325.7164233  66.1093710  1.09 0.10  -1.50 0.18  -3.28 0.18 NGC 7129               
BD+65 1637              325.7090630  66.1097572  1.12 0.03  -1.90 0.05  -3.75 0.05 NGC 7129               
[MMN2004b] 17           325.7982900  66.1531610  1.11 0.19   1.05 0.34  -5.30 0.33 NGC 7129               
2MASS J21424049+6609516 325.6689140  66.1643890  1.47 0.31  -2.10 0.62  -2.80 0.63 NGC 7129               
GN 21.39.6              325.1605293  66.5836557  1.29 0.10  -1.13 0.19  -3.77 0.17 NGC 7129               
2MASS J21425475+6606353 325.7281328  66.1098345  1.16 0.10  -1.83 0.24  -3.74 0.28 NGC 7129               
2MASS J21425590+6607208 325.7329508  66.1224516  1.28 0.20  -2.03 0.56  -3.01 0.49 NGC 7129               
2MASS J21425092+6606036 325.7121590  66.1010094  1.07 0.05  -1.85 0.10  -2.89 0.10 NGC 7129               
2MASS J21402277+6636312 325.0947611  66.6086220  0.99 0.09  -1.74 0.13  -3.52 0.11 NGC 7129               
2MASS J21424532+6607044 325.6887943  66.1178909  1.08 0.27  -2.69 0.54  -4.60 0.56 NGC 7129               
2MASS J21425321+6607207 325.7217167  66.1224242  1.10 0.08  -1.85 0.18  -3.13 0.19 NGC 7129               
V* IM Cha               168.0141312 -77.4335653  5.39 0.11 -23.33 0.22   0.74 0.20 Chamaeleon I           
Hen 3-545               164.7786111 -77.0278541  5.33 0.02 -22.73 0.05   2.22 0.04 Chamaeleon I           
BYB 43                  167.4470079 -77.4414389  5.18 0.14 -21.86 0.23   1.08 0.22 Chamaeleon I           
V* WX Cha               167.4947580 -77.6190443  5.20 0.34 -23.04 0.66   4.61 0.73 Chamaeleon I           
V* WX Cha               167.4939907 -77.6191689  5.23 0.08 -22.30 0.14   0.96 0.13 Chamaeleon I           
2MASS J10533978-7712338 163.4152251 -77.2094145  5.21 0.10 -22.98 0.17   3.33 0.15 Chamaeleon I           
HJM C 1-4               167.5149461 -76.5581233  4.97 0.08 -21.66 0.14  -1.37 0.14 Chamaeleon I           
HJM E 1-7               167.8944015 -76.6059068  5.11 0.02 -21.66 0.04  -0.94 0.04 Chamaeleon I           
CHXR 14S                166.2198610 -76.4309814  5.24 0.02 -21.72 0.05   0.14 0.04 Chamaeleon I           
V* HP Cha               167.0641004 -77.5648441  5.25 0.06 -22.96 0.18   0.99 0.24 Chamaeleon I           
2MASS J11152180-7724042 168.8402609 -77.4011478  5.46 0.06 -23.46 0.12   0.04 0.10 Chamaeleon I           
HJM E 4-3               168.1749963 -76.9778100  5.29 0.03 -22.78 0.04  -0.66 0.04 Chamaeleon I           
V* DI Cha               166.8359117 -77.6353581  5.25 0.03 -22.47 0.05   0.93 0.05 Chamaeleon I           
ESO-HA 568              167.7109754 -77.3008772  5.34 0.08 -22.27 0.15   1.09 0.13 Chamaeleon I           
HJM C 6-2               167.6183231 -77.2832159  5.52 0.09 -23.42 0.15   1.40 0.14 Chamaeleon I           
HJM C 1-24              167.4420572 -76.5795885  5.13 0.08 -20.89 0.13  -0.85 0.14 Chamaeleon I           
V* CW Cha               168.1284565 -76.7400027  5.10 0.05 -22.03 0.08  -0.59 0.07 Chamaeleon I           
CHXR 76                 166.8961092 -77.5803567  5.29 0.09 -23.21 0.14   0.59 0.15 Chamaeleon I           
V* SZ Cha               164.5693330 -77.2880985  5.27 0.04 -23.37 0.08   1.86 0.07 Chamaeleon I           
Sz 41                   168.1012497 -76.6183852  5.16 0.02 -21.79 0.04  -0.43 0.04 Chamaeleon I           
2MASS J11073832-7747168 166.9091470 -77.7879815  5.21 0.08 -23.06 0.14   1.20 0.13 Chamaeleon I           
V* HS Cha               167.2285867 -76.5447678  5.14 0.10 -22.27 0.16  -0.86 0.17 Chamaeleon I           
V* UY Cha               166.7454841 -77.3148277  5.25 0.06 -23.32 0.10   1.71 0.10 Chamaeleon I           
SSTgbs J1108171-774411  167.0705673 -77.7366239  5.36 0.11 -23.16 0.19   2.33 0.19 Chamaeleon I           
Hn 1                    165.6354056 -77.4869429  5.12 0.16 -21.36 0.33   0.92 0.28 Chamaeleon I           
Sz 30                   167.2980241 -77.4869599  5.07 0.12 -21.48 0.21  -0.72 0.18 Chamaeleon I           
V* WW Cha               167.4999171 -76.5827713  5.21 0.04 -22.25 0.06  -0.32 0.07 Chamaeleon I           
V* WY Cha               167.5288824 -76.4938040  5.57 0.28 -22.72 0.56  -3.49 0.58 Chamaeleon I           
V* UV Cha               166.4688457 -76.3070619  5.52 0.02 -23.82 0.04   2.30 0.04 Chamaeleon I           
V* HL Cha               166.9672736 -77.6158398  5.09 0.12 -23.14 0.19   1.44 0.19 Chamaeleon I           
Ass Cha T 1-15          166.9314562 -77.6614278  5.13 0.06 -23.04 0.08  -0.29 0.09 Chamaeleon I           
V* VZ Cha               167.3486629 -76.3891286  5.20 0.02 -21.53 0.04  -0.45 0.05 Chamaeleon I           
Ass Cha T 1-20          167.1621692 -77.2678194  5.31 0.06 -22.87 0.10   1.19 0.09 Chamaeleon I           
CHSM 1715               166.0172583 -76.6591550  5.20 0.09 -23.60 0.17  -0.75 0.18 Chamaeleon I           
HD 97300                167.4580168 -76.6132558  5.18 0.04 -21.01 0.06  -0.61 0.08 Chamaeleon I           
Hn 21E                  168.6083267 -77.5512315  5.38 0.11 -22.31 0.20   0.09 0.18 Chamaeleon I           
V* HQ Cha               167.1641256 -77.5713125  5.58 0.13 -23.23 0.23   1.44 0.24 Chamaeleon I           
Glass H                 166.9817915 -77.4570790  4.94 0.26 -23.26 0.44  -0.89 0.53 Chamaeleon I           
Ass Cha T 2-54          168.1773223 -77.3730372  4.96 0.41 -23.75 0.79  -0.33 0.73 Chamaeleon I           
V* XX Cha               167.9149063 -76.3375101  5.25 0.03 -21.90 0.06   0.08 0.06 Chamaeleon I           
CHXR 14N                166.2122011 -76.4233551  5.27 0.03 -21.50 0.05   0.04 0.04 Chamaeleon I           
V* UX Cha               166.6874484 -77.4506549  5.39 0.04 -22.71 0.07   1.69 0.08 Chamaeleon I           
HJM E 4-4               168.3334847 -77.0178969  5.32 0.03 -23.53 0.04   0.98 0.04 Chamaeleon I           
Ass Cha T 1-32          169.4036416 -77.0772621  5.31 0.02 -22.00 0.05  -1.43 0.04 Chamaeleon I           
2MASS J11103481-7722053 167.6445326 -77.3681245  5.27 0.15 -21.63 0.25   0.38 0.24 Chamaeleon I           
CHX 18N                 167.9426721 -76.3358201  5.19 0.02 -21.80 0.05  -0.34 0.05 Chamaeleon I           
[CCE98] 1-74            167.3233604 -76.4660796  5.09 0.04 -18.80 0.07   1.89 0.08 Chamaeleon I           
HD 97048                167.0133422 -77.6548530  5.41 0.04 -22.44 0.06   1.30 0.06 Chamaeleon I           
Ass Cha T 1-27          167.7060911 -77.2977040  5.40 0.04 -22.29 0.07   1.31 0.06 Chamaeleon I           
Ass Cha T 1-23          167.4720813 -76.5737832  4.95 0.15 -26.89 0.26   2.13 0.26 Chamaeleon I           
Hn 21W                  168.6017093 -77.5517763  5.29 0.08 -22.59 0.15   0.43 0.14 Chamaeleon I           
2MASS J11075993-7715317 166.9991021 -77.2588190  5.15 0.14 -21.94 0.28   0.12 0.24 Chamaeleon I           
Sz 13                   166.2370936 -77.2658452  5.14 0.08 -22.90 0.17   0.55 0.18 Chamaeleon I           
V* CV Cha               168.1150336 -76.7395319  5.17 0.03 -21.57 0.05  -1.05 0.04 Chamaeleon I           
V* HR Cha               167.2253582 -77.5365687  5.30 0.12 -23.24 0.20   0.99 0.20 Chamaeleon I           
V* FN Cha               167.5190805 -76.5959086  5.13 0.02 -20.70 0.04  -1.03 0.05 Chamaeleon I           
Ass Cha T 1-8           165.7288050 -77.3641068  5.49 0.05 -23.59 0.08   1.91 0.08 Chamaeleon I           
V* CT Cha               166.0375038 -76.4553693  5.21 0.02 -22.21 0.04  -0.17 0.04 Chamaeleon I           
CHX 15b                 167.4165325 -76.4775667  5.46 0.28 -19.83 0.54   1.24 0.56 Chamaeleon I           
V* WZ Cha               167.7217691 -76.5755752  5.14 0.03 -21.62 0.06  -0.66 0.06 Chamaeleon I           
HJM C 7-1               167.4268784 -77.4327568  5.33 0.17 -22.60 0.30   0.37 0.28 Chamaeleon I           
Ass Cha T 1-19          167.0682721 -77.7436640  5.36 0.07 -22.24 0.13   1.17 0.13 Chamaeleon I           
Hn 3                    165.9862905 -77.3591507  5.56 0.07 -24.38 0.14   3.38 0.15 Chamaeleon I           
HJM C 1-10              167.1691533 -76.6021807  5.10 0.06 -23.62 0.10   0.77 0.12 Chamaeleon I           
2MASS J10550964-7730540 163.7897632 -77.5150545  5.17 0.07 -22.21 0.14   0.77 0.12 Chamaeleon I           
Sz 23                   166.9916039 -77.7114890  5.42 0.07 -22.69 0.13  -0.55 0.11 Chamaeleon I           
2MASS J11042275-7718080 166.0942355 -77.3022933  5.50 0.12 -21.48 0.27   2.18 0.25 Chamaeleon I           
2MASS J11142906-7625399 168.6206873 -76.4278114  5.24 0.07 -22.07 0.13  -0.01 0.11 Chamaeleon I           
Ass Cha T 1-12          166.8293757 -76.0513498  5.08 0.05 -22.31 0.10   0.44 0.10 Chamaeleon I           
2MASS J11094525-7740332 167.4379736 -77.6759316  5.12 0.11 -23.12 0.20  -0.35 0.21 Chamaeleon I           
V* SX Cha               163.9987011 -77.4111463  5.40 0.03 -23.81 0.06   2.19 0.05 Chamaeleon I           
Sz 55                   196.6267467 -77.5667418  5.06 0.07 -20.02 0.11  -6.68 0.10 Chamaeleon II          
Sz 53                   196.3024074 -77.5146349  5.07 0.06 -20.69 0.11  -7.62 0.10 Chamaeleon II          
Sz 56                   196.6612063 -77.5098368  5.25 0.06 -20.71 0.11  -8.94 0.11 Chamaeleon II          
NAME Sz 46N             194.1398097 -76.7626772  5.11 0.05 -21.27 0.11  -7.65 0.08 Chamaeleon II          
NAME Sz 60W             196.8427308 -77.6229944  5.12 0.05 -19.86 0.08  -7.39 0.09 Chamaeleon II          
2MASS J13005346-7709086 195.2228725 -77.1523697  5.04 0.07 -21.40 0.11  -8.24 0.10 Chamaeleon II          
V* CM Cha               195.5559590 -76.6327656  5.15 0.02 -20.99 0.04  -9.14 0.04 Chamaeleon II          
NAME Sz 60E             196.8469942 -77.6231518  5.08 0.07 -20.24 0.10  -7.17 0.11 Chamaeleon II          
2MASS J13005622-7654021 195.2339332 -76.9006928  4.88 0.05 -19.57 0.08  -7.93 0.06 Chamaeleon II          
V* BM Cha               197.0257184 -77.9181795  4.96 0.05 -19.65 0.09  -7.53 0.07 Chamaeleon II          
NAME Sz 48NE            195.2214101 -77.1526181  5.00 0.09 -20.75 0.13  -7.73 0.14 Chamaeleon II          
Sz 57                   196.7353364 -77.3860459  5.26 0.13 -20.31 0.25  -7.81 0.18 Chamaeleon II          
2MASS J12020369-7853012 180.5144914 -78.8837201 10.01 0.05 -45.12 0.08  -4.12 0.07 epsilon Chamaeleontis  
RX J1150.9-7411         177.6868374 -74.1871137 10.63 0.18 -39.50 0.32  -8.07 0.29 epsilon Chamaeleontis  
2MASS J12315607-7848324 187.9827705 -78.8090832  9.97 0.04 -39.88 0.07 -11.61 0.07 epsilon Chamaeleontis  
[FLG2003] eps Cha 20    179.6109024 -77.9125991  9.66 0.04 -39.57 0.06  -5.69 0.06 epsilon Chamaeleontis  
RX J1123.2-7924         170.7311016 -79.4122987  9.38 0.02 -31.67 0.04 -17.44 0.04 epsilon Chamaeleontis  
2MASS J12074825-7952424 181.9501334 -79.8784683 10.02 0.03 -42.06 0.06  -7.11 0.05 epsilon Chamaeleontis  
HD 104467               180.4120379 -78.9880538 10.14 0.17 -41.11 0.26  -5.41 0.26 epsilon Chamaeleontis  
2MASS J12163007-6711477 184.1248008 -67.1966383  9.33 0.03 -37.51 0.06  -8.15 0.05 epsilon Chamaeleontis  
2MASS J12025461-7718382 180.7268626 -77.3106030  9.61 0.03 -39.63 0.07  -6.04 0.06 epsilon Chamaeleontis  
2MASS J12164593-7753333 184.1905770 -77.8926675  9.82 0.04 -39.82 0.07  -9.07 0.07 epsilon Chamaeleontis  
2MASS J12433663-7834076 190.9017524 -78.5688578  9.69 0.17 -39.53 0.31 -13.23 0.27 epsilon Chamaeleontis  
V* DX Cha               180.0203688 -78.1929599  9.23 0.06 -39.31 0.11  -6.21 0.08 epsilon Chamaeleontis  
RX J1159.7-7601         179.9253988 -76.0239644 10.03 0.02 -41.03 0.04  -6.19 0.04 epsilon Chamaeleontis  
HD 105923               182.9084287 -71.1767059  9.40 0.04 -38.72 0.06  -7.42 0.05 epsilon Chamaeleontis  
2MASS J12194369-7403572 184.9314634 -74.0659433  9.86 0.03 -40.32 0.04  -9.26 0.04 epsilon Chamaeleontis  
V* DZ Cha               177.3817847 -78.8503124  9.92 0.03 -41.88 0.05  -4.27 0.04 epsilon Chamaeleontis  
CD-74 712               189.8380117 -75.0442711  9.65 0.03 -38.21 0.04 -12.37 0.04 epsilon Chamaeleontis  
V* DW Cha               179.6165178 -77.9082578  9.52 0.04 -39.66 0.06 -12.84 0.07 epsilon Chamaeleontis  
2MASS J12043615-7731345 181.1497593 -77.5263411  9.92 0.03 -41.36 0.06  -6.40 0.05 epsilon Chamaeleontis  
V* VV CrA               285.7781056 -37.2139139  6.70 0.10   2.60 0.15 -26.23 0.14 Corona Australis       
[MR81] Ha 17            287.6807523 -36.9860656  6.66 0.11   1.78 0.22 -32.03 0.18 Corona Australis       
2MASS J19002906-3656036 285.1211306 -36.9344576  6.44 0.38   3.79 0.46 -27.95 0.41 Corona Australis       
2MASS J19022244-3655385 285.5935562 -36.9275009  6.67 0.11   7.21 0.21 -26.01 0.18 Corona Australis       
2MASS J19022213-3655409 285.5922416 -36.9281639  6.48 0.03   5.99 0.07 -27.70 0.06 Corona Australis       
HD 176386               285.4122370 -36.8908341  6.28 0.06   4.16 0.11 -28.50 0.10 Corona Australis       
HBC 677                 285.4235435 -36.9981368  6.37 0.09   5.78 0.14 -27.27 0.14 Corona Australis       
2MASS J19000169-3627576 285.0070741 -36.4661262  6.30 0.08   4.29 0.16 -26.51 0.14 Corona Australis       
Cl* NGC 6723 SAW V30    285.0065802 -36.6183152  6.45 0.06   3.90 0.11 -27.32 0.11 Corona Australis       
V* V709 CrA             285.3952771 -37.0158405  6.46 0.05   5.76 0.09 -28.70 0.07 Corona Australis       
V* V721 CrA             287.4413610 -37.0740554  6.43 0.07   5.21 0.10 -27.07 0.08 Corona Australis       
HD 176269               285.2635770 -37.0610363  6.61 0.07   3.68 0.12 -27.51 0.11 Corona Australis       
2MASS J19010971-3647528 285.2904817 -36.7981445  6.55 0.05   3.27 0.09 -28.22 0.07 Corona Australis       
HD 176270               285.2679644 -37.0616784  6.13 0.07   8.02 0.15 -22.91 0.14 Corona Australis       
V* DG CrA               285.4802188 -37.3947859  6.38 0.20   5.87 0.27 -24.69 0.24 Corona Australis       
2MASS J19003930-3648121 285.1637777 -36.8035221  6.56 0.08   4.81 0.11 -27.59 0.09 Corona Australis       
2MASS J19020012-3702220 285.5005371 -37.0395952  6.45 0.07   5.12 0.14 -26.53 0.12 Corona Australis       
2MASS J19012717-3659085 285.3632542 -36.9858350  6.55 0.07   3.72 0.12 -26.38 0.11 Corona Australis       
V* S CrA                285.2858392 -36.9555966  6.54 0.09   6.81 0.13 -26.16 0.11 Corona Australis       
2MASS J18585650-3640297 284.7354809 -36.6750399  6.62 0.07   4.31 0.10 -27.12 0.09 Corona Australis       
V* V702 CrA             285.5082670 -37.1288665  6.53 0.06   4.95 0.09 -25.66 0.07 Corona Australis       
2MASS J21523325+4710505 328.1385063  47.1806933  1.38 0.14  -2.24 0.24  -3.47 0.21 IC 5146                
2MASS J21524956+4712175 328.2065038  47.2048604  1.29 0.10  -2.26 0.18  -3.10 0.17 IC 5146                
2MASS J21534087+4715422 328.4203559  47.2617424  1.11 0.09  -2.71 0.15  -3.03 0.12 IC 5146                
2MASS J21532749+4716098 328.3645672  47.2693831  1.34 0.20  -2.62 0.34  -3.07 0.31 IC 5146                
2MASS J21532928+4715149 328.3720099  47.2541147  1.12 0.13  -2.75 0.24  -2.41 0.22 IC 5146                
EM* LkHA 244            328.3638717  47.2473363  1.31 0.08  -3.44 0.14  -2.80 0.12 IC 5146                
EM* LkHA 254            328.4437817  47.2431710  1.19 0.13  -4.35 0.49  -1.79 0.39 IC 5146                
2MASS J21533050+4714440 328.3771075  47.2455337  1.25 0.06  -3.06 0.10  -2.47 0.09 IC 5146                
EM* LkHA 239            328.1524628  47.2435333  1.33 0.06  -2.70 0.11  -3.03 0.10 IC 5146                
EM* LkHA 256            328.4895823  46.9956306  1.20 0.03  -2.82 0.05  -2.82 0.05 IC 5146                
2MASS J21532272+4714236 328.3446670  47.2398820  0.94 0.15  -3.28 0.26  -2.84 0.23 IC 5146                
2MASS J21532710+4716580 328.3629331  47.2827757  1.09 0.17  -3.02 0.28  -2.84 0.26 IC 5146                
2MASS J21532501+4716222 328.3541792  47.2728296  1.10 0.25  -2.48 0.48  -2.34 0.47 IC 5146                
2MASS J21462666+4744154 326.6111404  47.7376345  1.24 0.03  -1.70 0.04  -2.75 0.04 IC 5146                
BD+46 3471              328.1420601  47.2287654  1.29 0.03  -3.16 0.05  -2.92 0.04 IC 5146                
[BNM2013] 40.04 197     328.4005924  47.2851372  1.12 0.07  -2.79 0.12  -2.45 0.11 IC 5146                
2MASS J21532961+4713542 328.3733776  47.2317121  1.24 0.03  -3.59 0.06  -2.76 0.05 IC 5146                
2MASS J21524657+4712498 328.1941824  47.2136085  1.42 0.06  -2.90 0.12  -3.23 0.09 IC 5146                
2MASS J21533184+4716148 328.3826722  47.2707694  1.07 0.17  -3.54 0.30  -2.37 0.26 IC 5146                
2MASS J21532641+4715431 328.3600184  47.2619601  1.33 0.04  -3.05 0.08  -2.24 0.07 IC 5146                
2MASS J21532368+4714074 328.3486913  47.2353729  1.03 0.18  -2.76 0.30  -2.90 0.28 IC 5146                
2MASS J21532798+4713450 328.3665819  47.2291441  1.23 0.11  -3.49 0.20  -3.00 0.17 IC 5146                
2MASS J21525020+4712204 328.2091672  47.2056665  1.28 0.09  -2.33 0.17  -3.09 0.14 IC 5146                
EM* LkHA 240            328.1780253  47.2025010  1.26 0.07  -2.76 0.12  -3.18 0.11 IC 5146                
[BNM2013] 41.04 281     328.3948310  47.2504381  1.46 0.22  -3.15 0.48  -2.36 0.39 IC 5146                
EM* LkHA 248            328.4092272  47.2497077  1.39 0.06  -3.20 0.09  -2.64 0.08 IC 5146                
2MASS J21533209+4716037 328.3837090  47.2677094  1.00 0.13  -3.09 0.24  -2.65 0.20 IC 5146                
EM* LkHA 257            328.5782338  47.2026751  1.26 0.02  -2.69 0.03  -2.40 0.03 IC 5146                
IfAHA 157               328.3922579  47.2676766  1.01 0.28  -3.33 0.84  -2.51 0.70 IC 5146                
EM* LkHA 250            328.4168851  47.2572273  1.19 0.09  -2.39 0.19  -2.48 0.15 IC 5146                
[BNM2013] 40.04 554     328.3995000  47.2372724  1.26 0.21  -2.16 0.39  -2.95 0.33 IC 5146                
[BNM2013] 41.04 803     328.3612875  47.2851434  1.47 0.20  -4.01 0.36  -3.16 0.31 IC 5146                
2MASS J21532897+4715304 328.3707128  47.2584179  1.29 0.12  -3.16 0.22  -3.04 0.19 IC 5146                
[BNM2013] 40.04 736     328.3743895  47.3064865  1.13 0.19  -2.04 0.36  -2.50 0.30 IC 5146                
2MASS J21523618+4711563 328.1507585  47.1989630  1.27 0.14  -2.82 0.25  -3.53 0.23 IC 5146                
EM* LkHA 241            328.2814951  47.4122572  1.26 0.17   4.08 0.27  -8.45 0.22 IC 5146                
[BNM2013] 40.04 444     328.3767597  47.2815464  1.22 0.16  -3.46 0.30  -2.52 0.25 IC 5146                
2MASS J21521960+4714380 328.0816718  47.2438831  1.26 0.09  -2.84 0.16  -3.05 0.14 IC 5146                
EM* LkHA 255            328.5014108  47.4228333  1.42 0.25  -6.90 0.44   1.14 0.36 IC 5146                
EM* LkHA 253            328.4271621  47.3069198  1.24 0.05  -3.04 0.10  -2.59 0.09 IC 5146                
2MASS J21524123+4712520 328.1718152  47.2144522  1.13 0.06  -2.82 0.11  -2.92 0.10 IC 5146                
2MASS J21532887+4716134 328.3703169  47.2704091  1.40 0.06  -3.28 0.11  -2.72 0.10 IC 5146                
2MASS J21524274+4710132 328.1781060  47.1703193  1.22 0.03  -2.55 0.06  -3.32 0.05 IC 5146                
EM* LkHA 238            328.1440205  47.2446340  1.18 0.13  -0.86 0.23  -2.85 0.21 IC 5146                
EM* LkHA 242            328.3348111  47.2160635  1.15 0.07  -3.19 0.12  -2.88 0.11 IC 5146                
2MASS J21532583+4715514 328.3575990  47.2642675  1.42 0.06  -3.01 0.10  -2.88 0.09 IC 5146                
2MASS J21530863+4712478 328.2859550  47.2132756  1.29 0.08  -2.36 0.13  -2.82 0.12 IC 5146                
EM* LkHA 247            328.4006311  47.3100067  1.36 0.08  -2.57 0.15  -1.97 0.13 IC 5146                
2MASS J21533323+4713413 328.3884392  47.2281314  1.15 0.14  -2.60 0.29  -3.11 0.25 IC 5146                
2MASS J21533310+4716092 328.3879181  47.2692201  1.35 0.04  -3.16 0.07  -1.94 0.06 IC 5146                
2MASS J21531512+4718399 328.3130154  47.3111047  1.27 0.26  -1.94 0.45  -2.07 0.38 IC 5146                
2MASS J21532442+4716351 328.3517680  47.2764171  1.53 0.12  -2.39 0.21  -3.68 0.18 IC 5146                
2MASS J21533190+4712541 328.3829472  47.2150050  1.30 0.18  -2.25 0.32  -5.10 0.29 IC 5146                
2MASS J21531850+4714203 328.3270644  47.2389525  1.24 0.13  -3.05 0.23  -2.85 0.21 IC 5146                
[GMM2009] IC5146 68     328.3733423  47.2295383  0.96 0.25  -3.13 0.42  -2.90 0.38 IC 5146                
EM* LkHA 245            328.3765777  47.2204837  1.36 0.03  -3.68 0.04  -3.00 0.04 IC 5146                
2MASS J21523264+4713461 328.1359989  47.2294722  1.22 0.04  -2.15 0.06  -3.37 0.05 IC 5146                
2MASS J21532984+4718041 328.3743341  47.3011572  1.37 0.17  -3.15 0.35  -2.37 0.29 IC 5146                
EM* LkHA 235            328.1281506  47.2350997  1.20 0.05  -2.82 0.09  -3.17 0.08 IC 5146                
2MASS J21532783+4715422 328.3659345  47.2616961  1.07 0.07  -3.29 0.14  -2.17 0.12 IC 5146                
EM* LkHA 251            328.4245055  47.2972983  1.34 0.06  -2.60 0.10  -2.38 0.09 IC 5146                
2MASS J21533849+4712310 328.4103757  47.2085950  1.22 0.15  -2.77 0.27  -2.74 0.23 IC 5146                
V* GW Lup               236.6862987 -34.5100109  6.41 0.06 -14.03 0.10 -23.36 0.07 Lupus I                
V* HW Lup               236.3224714 -34.3079545  6.47 0.08 -15.05 0.15 -22.15 0.11 Lupus I                
2MASS J15445789-3423392 236.2411188 -34.3943633  6.54 0.14 -19.05 0.26 -22.13 0.22 Lupus I                
Sz 65                   234.8656460 -34.7715427  6.44 0.05 -13.27 0.12 -22.24 0.07 Lupus I                
CD-35 10525             237.3003643 -35.6515055  6.59 0.05 -14.26 0.10 -23.60 0.07 Lupus I                
CD-33 10685             236.3035416 -34.2919394  6.49 0.06 -13.62 0.13 -21.60 0.08 Lupus I                
THA 15-5                236.9871891 -35.2430953  6.38 0.05 -14.20 0.11 -22.26 0.07 Lupus I                
2MASS J15394637-3451027 234.9431535 -34.8508005  6.40 0.04 -15.25 0.09 -22.33 0.05 Lupus I                
V* HM Lup               236.9608790 -35.4766010  6.41 0.05 -14.26 0.10 -23.16 0.06 Lupus I                
2MASS J15595416-3750469 239.9756484 -37.8464614  6.31 0.05  -7.94 0.10 -20.01 0.07 Lupus II               
V* RU Lup               239.1762329 -37.8210649  6.27 0.07 -11.55 0.14 -23.23 0.09 Lupus II               
THA 15-10               238.9596706 -38.0256188  6.25 0.08 -11.79 0.17 -23.36 0.10 Lupus II               
WRAY 15-1384            239.0086838 -36.9246176  6.33 0.04 -11.66 0.07 -22.50 0.05 Lupus II               
V* V1093 Sco            242.1157011 -39.0113848  6.30 0.04 -10.23 0.07 -23.20 0.04 Lupus III              
2MASS J16085427-3906057 242.2260955 -39.1017104  6.43 0.06  -8.65 0.09 -23.06 0.06 Lupus III              
2MASS J16101857-3836125 242.5773159 -38.6036081  6.30 0.09  -9.48 0.21 -25.21 0.13 Lupus III              
2MASS J16124373-3815031 243.1822448 -38.2509508  6.26 0.05  -8.56 0.09 -22.39 0.05 Lupus III              
2MASS J16085324-3914401 242.2217836 -39.2445914  5.96 0.10 -10.13 0.17 -23.46 0.10 Lupus III              
V* V1094 Sco            242.1506828 -39.3841181  6.51 0.05  -9.83 0.10 -23.43 0.06 Lupus III              
Sz 108                  242.1780239 -39.1051986  6.61 0.05 -11.30 0.09 -26.72 0.06 Lupus III              
2MASS J16083070-3828268 242.1278598 -38.4742328  6.41 0.04  -9.74 0.08 -25.24 0.05 Lupus III              
2MASS J16115979-3823383 242.9990964 -38.3940908  6.08 0.13  -9.11 0.21 -22.66 0.11 Lupus III              
THA 15-29               242.1260689 -39.1032048  6.27 0.11  -9.38 0.17 -23.38 0.10 Lupus III              
2MASS J16075888-3924347 241.9953383 -39.4097599  6.16 0.11 -10.56 0.25 -23.29 0.15 Lupus III              
Sz 95                   241.9679037 -38.9684596  6.32 0.08 -10.85 0.13 -23.39 0.07 Lupus III              
THA 15-21               241.7919041 -39.1843480  6.23 0.04  -9.28 0.11 -25.43 0.06 Lupus III              
V* V1095 Sco            242.4146287 -38.9187368  6.18 0.04 -10.52 0.08 -22.23 0.05 Lupus III              
THA 15-42               242.7148877 -38.8872584  6.14 0.05  -9.08 0.09 -23.36 0.06 Lupus III              
THA 15-30               242.1283430 -39.0970045  6.04 0.09  -9.45 0.17 -24.21 0.11 Lupus III              
2MASS J16092739-3850186 242.3641124 -38.8383639  6.14 0.06  -9.85 0.14 -22.51 0.08 Lupus III              
2MASS J16092739-3850186 242.3640672 -38.8387807  6.32 0.04  -9.88 0.09 -23.22 0.05 Lupus III              
2MASS J16084940-3905393 242.2057716 -39.0943921  6.28 0.19  -9.50 0.36 -23.94 0.20 Lupus III              
2MASS J16102955-3922144 242.6230805 -39.3707870  6.13 0.08  -8.95 0.16 -24.32 0.10 Lupus III              
2MASS J16085429-3946046 242.2261682 -39.7680631  6.17 0.05  -9.84 0.11 -24.22 0.08 Lupus III              
Sz 115                  242.2758284 -39.1478463  6.33 0.09 -11.14 0.13 -24.23 0.09 Lupus III              
Sz 96                   242.0525717 -39.1427312  6.39 0.05 -10.10 0.10 -23.41 0.06 Lupus III              
Sz 112                  242.2313147 -39.0428658  6.24 0.08 -10.31 0.15 -24.32 0.09 Lupus III              
THA 15-18               241.7524365 -39.0388536  6.31 0.05 -11.17 0.10 -22.95 0.06 Lupus III              
THA 15-36               242.4275482 -39.3277964  6.48 0.08 -17.48 0.13 -26.42 0.08 Lupus III              
THA 15-40               242.5507756 -39.3550977  6.33 0.07  -9.95 0.14 -23.25 0.08 Lupus III              
2MASS J16071370-3839238 241.8070111 -38.6567293  6.29 0.09  -7.21 0.15 -22.30 0.11 Lupus III              
THA 15-35               242.2576500 -39.0868853  6.16 0.05  -9.66 0.09 -23.93 0.06 Lupus III              
THA 15-20               241.7982252 -39.0632903  6.29 0.06 -10.20 0.15 -22.85 0.08 Lupus III              
Sz 107                  242.1741098 -39.0270513  6.56 0.11  -9.87 0.21 -23.11 0.13 Lupus III              
Sz 118                  242.4526756 -39.1881146  6.10 0.05 -10.20 0.09 -23.65 0.05 Lupus III              
V* V856 Sco             242.1428123 -39.1051896  6.21 0.07  -8.95 0.15 -23.01 0.08 Lupus III              
THA 15-34               242.2407904 -39.0397816  6.13 0.08 -10.24 0.15 -23.36 0.09 Lupus III              
2MASS J16095628-3859518 242.4845142 -38.9977659  6.37 0.11  -9.15 0.21 -24.16 0.14 Lupus III              
2MASS J16131267-3803513 243.3027756 -38.0643778  6.62 0.04 -15.29 0.09 -25.89 0.05 Lupus III              
2MASS J16083578-3903479 242.1490346 -39.0634179  6.03 0.09 -10.87 0.15 -23.85 0.10 Lupus III              
2MASS J16095399-3923275 242.4748700 -39.3911966  6.06 0.06  -8.32 0.11 -23.96 0.07 Lupus III              
V* V1027 Sco            242.1439630 -39.0929408  6.19 0.08  -7.55 0.17 -19.96 0.09 Lupus III              
V* V1279 Sco            242.0936697 -39.0796687  6.40 0.05  -9.59 0.09 -24.47 0.05 Lupus III              
2MASS J16090141-3925119 242.2558404 -39.4200812  6.09 0.08  -9.84 0.15 -23.80 0.08 Lupus III              
THA 15-33               242.2277998 -39.6287490  6.32 0.03  -9.53 0.06 -22.64 0.04 Lupus III              
THA 15-24               242.0907990 -39.0727399  6.34 0.07  -9.14 0.12 -24.14 0.07 Lupus III              
2MASS J16080017-3902595 242.0006570 -39.0499634  6.25 0.11 -11.43 0.20 -23.56 0.12 Lupus III              
V* V1193 Sco            242.2148196 -39.0550190  6.27 0.05  -9.58 0.09 -23.39 0.05 Lupus III              
THA 15-25               242.1001252 -39.0971667  6.29 0.09  -9.00 0.15 -23.61 0.09 Lupus III              
SONYC Lup3-5            242.0667741 -39.0513028  6.11 0.19 -12.03 0.39 -23.74 0.20 Lupus III              
THA 15-37               242.4347910 -39.2251517  6.31 0.05  -8.25 0.11 -24.45 0.05 Lupus III              
2MASS J16090850-3903430 242.2853883 -39.0620700  6.24 0.09  -9.93 0.21 -23.77 0.11 Lupus III              
Sz 130                  240.1292602 -41.7270417  6.24 0.04 -10.86 0.08 -23.17 0.05 Lupus IV               
Sz 133                  240.8723938 -41.6672691  6.53 0.57   4.93 1.07 -20.01 0.80 Lupus IV               
HD 142527               239.1744709 -42.3232371  6.36 0.05 -11.30 0.09 -26.34 0.06 Lupus IV               
V* MY Lup               240.1854336 -41.9253595  6.39 0.05 -11.43 0.10 -23.40 0.07 Lupus IV               
2MASS J15592523-4235066 239.8550411 -42.5852732  6.79 0.10 -17.83 0.20 -26.40 0.15 Lupus IV               
2MASS J16000060-4221567 240.0024416 -42.3658857  6.20 0.08 -11.84 0.14 -23.71 0.10 Lupus IV               
2MASS J16000236-4222145 240.0097595 -42.3708222  6.09 0.08 -12.43 0.17 -23.53 0.10 Lupus IV               
2MASS J16002612-4153553 240.1087757 -41.8988142  6.09 0.09 -10.23 0.18 -22.57 0.13 Lupus IV               
2MASS J15590456-4210583 239.7689569 -42.1830001  6.15 0.17 -10.56 0.30 -24.31 0.22 Lupus IV               
2MASS J16035960-4213565 240.9982801 -42.2324699  6.08 0.15 -15.37 0.33 -20.30 0.21 Lupus IV               
2MASS J16034805-4140439 240.9501793 -41.6789814  6.44 0.11 -11.00 0.19 -24.14 0.13 Lupus IV               

